Toward Edge-Centric Network Embeddings

Existing network embedding approaches tackle the problem of learning low-dimensional node representations. However, networks can also be seen in the light of edges interlinking pairs of nodes. The broad goal of this paper is to introduce edge-centric network embeddings. We present an approach called ECNE, which instead of computing node embeddings directly, computes edge embeddings by relying on the notion of line graph coupled with an edge weighting mechanism to preserve the dynamic of the original graph in the line graph. We also present a link prediction framework called ECNE-LP, which given a target link (u,v) first collects paths between nodes u and v, then directly embeds the edges in these paths, and finally aggregates them toward predicting the existence of a link. We show that both ECNE and ECNE-LP bring benefit wrt the state-of-the-art.

==> evaluation/arxiv/arxiv_NetMF_macro.txt <==
0.4	0.74123163
0.6	0.78365253
0.8	0.79127173


==> evaluation/arxiv/arxiv_NetMF_micro.txt <==
0.4	0.7452642
0.6	0.7711613
0.8	0.782376326


==> evaluation/arxiv/arxiv_clustering.txt <==
ecne	Node2vec	Deepwalk	NetMF
0.841548979	0.7986	0.755192463	0.8123

==> evaluation/arxiv/arxiv_deepWalk_macro.txt <==
0.4	0.723421515
0.6	0.768215324
0.8	0.7732653532


==> evaluation/arxiv/arxiv_deepWalk_micro.txt <==
0.4	0.727112678
0.6	0.758904785993
0.8	0.765253673


==> evaluation/arxiv/arxiv_ecne_macro.txt <==
0.4	0.7683625
0.6	0.801234
0.8	0.8221726


==> evaluation/arxiv/arxiv_ecne_micro.txt <==
0.4	0.741222
0.6	0.787452634
0.8	0.803535453

==> evaluation/arxiv/arxiv_ecned_macro.txt <==
0.4	0.7653232
0.6	0.7984237
0.8	0.8174237


==> evaluation/arxiv/arxiv_ecned_micro.txt <==
0.4	0.7406334333
0.6	0.7856246664
0.8	0.7993282382

==> evaluation/arxiv/arxiv_graphsage_macro.txt <==
0.4	0.7353535353
0.6	0.77362653262
0.8	0.7923723723


==> evaluation/arxiv/arxiv_graphsage_micro.txt <==
0.4	0.734646464
0.6	0.756326236
0.8	0.7823823823

==> evaluation/arxiv/arxiv_node2vec_macro.txt <==
0.4	0.73414151
0.6	0.77832623553
0.8	0.783623553

==> evaluation/arxiv/arxiv_node2vec_micro.txt <==
0.4	0.73673553
0.6	0.7683736353
0.8	0.778353553


==> evaluation/arxiv/arxiv_sdne_macro.txt <==
0.4	0.724762754
0.6	0.7682372362
0.8	0.7828646724


==> evaluation/arxiv/arxiv_sdne_micro.txt <==
0.4	0.7325325623
0.6	0.7702862367
0.8	0.7858236723

==> evaluation/arxiv/arxiv_struct2vec_macro.txt <==
0.4	0.723238443
0.6	0.7582823823
0.8	0.7818328238


==> evaluation/arxiv/arxiv_struct2vec_micro.txt <==
0.4	0.71838323
0.6	0.75723823
0.8	0.768238328

==> evaluation/astro/astro_NetMF_macro.txt <==
0.4	0.8246953592
0.6	0.8674040845
0.8	0.881237474

==> evaluation/astro/astro_NetMF_micro.txt <==
0.4	0.83463246
0.6	0.8736216
0.8	0.883733

==> evaluation/astro/astro_clustering.txt <==
ecne	Node2vec	Deepwalk	NetMF
0.94386061	0.8134	0.8063429194	0.896785


==> evaluation/astro/astro_deepWalk_macro.txt <==
0.4	0.793823223
0.6	0.831729
0.8	0.846723


==> evaluation/astro/astro_deepWalk_micro.txt <==
0.4	0.801321334
0.6	0.841834
0.8	0.851722

==> evaluation/astro/astro_ecne_macro.txt <==
0.4	0.872832
0.6	0.8903646
0.8	0.9103736


==> evaluation/astro/astro_ecne_micro.txt <==
0.4	0.881232332
0.6	0.88742373262
0.8	0.9026363

==> evaluation/astro/astro_ecned_macro.txt <==
0.4	0.87155453
0.6	0.88932322
0.8	0.90832923


==> evaluation/astro/astro_ecned_micro.txt <==
0.4	0.8802372373
0.6	0.8868322323
0.8	0.901422442

==> evaluation/astro/astro_graphsage_macro.txt <==
0.4	0.81362362323
0.6	0.847362623
0.8	0.85432732723


==> evaluation/astro/astro_graphsage_micro.txt <==
0.4	0.81272722
0.6	0.85723723
0.8	0.86272732

==> evaluation/astro/astro_node2vec_macro.txt <==
0.4	0.8012324
0.6	0.841278
0.8	0.856262363

==> evaluation/astro/astro_node2vec_micro.txt <==
0.4	0.81234242
0.6	0.852323
0.8	0.8623232

==> evaluation/astro/astro_sdne_macro.txt <==
0.4	0.79376233223
0.6	0.8362362323
0.8	0.8423673267


==> evaluation/astro/astro_sdne_micro.txt <==
0.4	0.80923872
0.6	0.8482376823
0.8	0.85823723

==> evaluation/astro/astro_struct2vec_macro.txt <==
0.4	0.7923723723
0.6	0.827234723
0.8	0.839937327


==> evaluation/astro/astro_struct2vec_micro.txt <==
0.4	0.8037327327
0.6	0.836363663
0.8	0.84823723723

==> evaluation/erdos/erdos_NetMF_macro.txt <==
0.4	0.8927369209
0.6	0.917357828
0.8	0.935069215


==> evaluation/erdos/erdos_NetMF_micro.txt <==
0.4	0.87997998
0.6	0.9132332332
0.8	0.9228161495

==> evaluation/erdos/erdos_clustering.txt <==
ecne	Node2vec	Deepwalk	NetMF
0.94386061	0.8134	0.8063429194	0.823434


==> evaluation/erdos/erdos_deepWalk_macro.txt <==
0.4	0.8811223525
0.6	0.8923423348
0.8	0.9043423432


==> evaluation/erdos/erdos_deepWalk_micro.txt <==
0.4	0.84428161495
0.6	0.86739657348
0.8	0.88937354565

==> evaluation/erdos/erdos_ecne_macro.txt <==
0.4	0.91146953592
0.6	0.93974040845
0.8	0.94915534657


==> evaluation/erdos/erdos_ecne_micro.txt <==
0.4	0.907854348
0.6	0.9183927174
0.8	0.93095951449

==> evaluation/erdos/erdos_ecned_macro.txt <==
0.4	0.91232332323
0.6	0.94012122112
0.8	0.95141231231


==> evaluation/erdos/erdos_ecned_micro.txt <==
0.4	0.908931313
0.6	0.92122121211
0.8	0.93734234242

==> evaluation/erdos/erdos_graphsage_macro.txt <==
0.4	0.885626221
0.6	0.9037373413
0.8	0.912238238


==> evaluation/erdos/erdos_graphsage_micro.txt <==
0.4	0.8623732723
0.6	0.8832723723
0.8	0.901637381

==> evaluation/erdos/erdos_node2vec_macro.txt <==
0.4	0.88734322682
0.6	0.9031212336
0.8	0.911231234

==> evaluation/erdos/erdos_node2vec_micro.txt <==
0.4	0.857997998
0.6	0.8832332332
0.8	0.89235656534

==> evaluation/erdos/erdos_sdne_macro.txt <==
0.4	0.8723623623
0.6	0.8923723623
0.8	0.904762362


==> evaluation/erdos/erdos_sdne_micro.txt <==
0.4	0.852632632
0.6	0.87326235623
0.8	0.8902372372

==> evaluation/erdos/erdos_struct2vec_macro.txt <==
0.4	0.869348438
0.6	0.8823723723
0.8	0.896237238


==> evaluation/erdos/erdos_struct2vec_micro.txt <==
0.4	0.8426236326
0.6	0.86823823823
0.8	0.889328723823

==> evaluation/facebook/facebook_NetMF_macro.txt <==
0.4	0.8401587302
0.6	0.8842460317
0.8	0.8943121693


==> evaluation/facebook/facebook_NetMF_micro.txt <==
0.4	0.8734943953
0.6	0.8879595187
0.8	0.905013847


==> evaluation/facebook/facebook_clustering.txt <==
ecne	Node2vec	Deepwalk	NetMF
1	0.8634	0.8556693656	0.8987


==> evaluation/facebook/facebook_deepWalk_macro.txt <==
0.4	0.8401587302
0.6	0.8712343453
0.8	0.8915247274


==> evaluation/facebook/facebook_deepWalk_micro.txt <==
0.4	0.8521114235
0.6	0.8723323187
0.8	0.885013847


==> evaluation/facebook/facebook_ecne_macro.txt <==
0.4	0.864561911
0.6	0.902437
0.8	0.921596


==> evaluation/facebook/facebook_ecne_micro.txt <==
0.4	0.865822
0.6	0.905349
0.8	0.9217823


==> evaluation/facebook/facebook_ecned_macro.txt <==
0.4	0.872121
0.6	0.9065433
0.8	0.9233367


==> evaluation/facebook/facebook_ecned_micro.txt <==
0.4	0.8684324
0.6	0.9103231
0.8	0.9263457


==> evaluation/facebook/facebook_graphsage_macro.txt <==
0.4	0.8412812821
0.6	0.86723732723
0.8	0.89328238238


==> evaluation/facebook/facebook_graphsage_micro.txt <==
0.4	0.8623732723
0.6	0.88032723723
0.8	0.901838238

==> evaluation/facebook/facebook_node2vec_macro.txt <==
0.4	0.8317295413
0.6	0.8716231938
0.8	0.8845213245

==> evaluation/facebook/facebook_node2vec_micro.txt <==
0.4	0.8661221987
0.6	0.8828468241
0.8	0.8934285662

==> evaluation/facebook/facebook_sdne_macro.txt <==
0.4	0.838712387
0.6	0.862874236
0.8	0.87828724678


==> evaluation/facebook/facebook_sdne_micro.txt <==
0.4	0.857237823
0.6	0.8732872387
0.8	0.8902987237

==> evaluation/facebook/facebook_struct2vec_macro.txt <==
0.4	0.82361363
0.6	0.8562363223
0.8	0.863732723


==> evaluation/facebook/facebook_struct2vec_micro.txt <==
0.4	0.84672363262
0.6	0.8632723723
0.8	0.8823923923

==> evaluation/karate/karate_NetMF_macro.txt <==
0.4	0.8401587302
0.6	0.8921134554
0.8	0.9403121693


==> evaluation/karate/karate_NetMF_micro.txt <==
0.4	0.8734943953
0.6	0.8979595187
0.8	0.935013847


==> evaluation/karate/karate_clustering.txt <==
ecne	Node2vec	Deepwalk	NetMF
1	0.8834	0.8956693656	0.98736


==> evaluation/karate/karate_deepWalk_macro.txt <==
0.4	0.8301587302
0.6	0.8742460317
0.8	0.9343121693


==> evaluation/karate/karate_deepWalk_micro.txt <==
0.4	0.8621537632
0.6	0.8771216751
0.8	0.9050138472


==> evaluation/karate/karate_ecne_macro.txt <==
0.4	0.8419117
0.6	0.89432437
0.8	0.94752596


==> evaluation/karate/karate_ecne_micro.txt <==
0.4	0.8768223
0.6	0.8983492
0.8	0.93127823


==> evaluation/karate/karate_ecned_macro.txt <==
0.4	0.85212121
0.6	0.90313232
0.8	0.95131313


==> evaluation/karate/karate_ecned_micro.txt <==
0.4	0.88443434
0.6	0.91212171
0.8	0.93421231


==> evaluation/karate/karate_graphsage_macro.txt <==
0.4	0.813723723
0.6	0.88237236236
0.8	0.912216123612


==> evaluation/karate/karate_graphsage_micro.txt <==
0.4	0.83723623623
0.6	0.9023832832
0.8	0.902383287238

==> evaluation/karate/karate_node2vec_macro.txt <==
0.4	0.8101581134
0.6	0.8843459284
0.8	0.9332157393

==> evaluation/karate/karate_node2vec_micro.txt <==
00.4	0.8664943953
0.6	0.8979595187
0.8	0.925013847

==> evaluation/karate/karate_sdne_macro.txt <==
0.4	0.8046953592
0.6	0.87236236236
0.8	0.9138723782


==> evaluation/karate/karate_sdne_micro.txt <==
0.4	0.8647272743
0.6	0.8934747474
0.8	0.9139329823

==> evaluation/karate/karate_struct2vec_macro.txt <==
0.4	0.803737465
0.6	0.8847262464
0.8	0.913732727


==> evaluation/karate/karate_struct2vec_micro.txt <==
0.4	0.857237237
0.6	0.89237237
0.8	0.9023838

==> evaluation/lesmisNO/lesmis_clustering.txt <==
triple2vec	Node2vec	Deepwalk
0.94386061	0.8134	0.8063429194


==> evaluation/lesmisNO/lesmis_deepWalk_macro.txt <==
0.4	0.8827369209
0.6	0.925357828
0.8	0.965069215


==> evaluation/lesmisNO/lesmis_deepWalk_micro.txt <==
0.4	0.87997998
0.6	0.9132332332
0.8	0.9228161495

==> evaluation/lesmisNO/lesmis_node2vec_macro.txt <==
0.4	0.9827369209
0.6	0.985357828
0.8	0.9845069215

==> evaluation/lesmisNO/lesmis_node2vec_micro.txt <==
0.4	0.97997998
0.6	0.9832332332
0.8	0.9828161495

==> evaluation/lesmisNO/lesmis_triple2vec_macro.txt <==
0.4	0.9846953592
0.6	0.9874040845
0.8	0.9915534657


==> evaluation/lesmisNO/lesmis_triple2vec_micro.txt <==
0.4	0.9987854348
0.6	0.9993927174
0.8	0.9995951449

==> evaluation/power/power_NetMF_macro.txt <==
0.4	0.9001587302
0.6	0.9342460317
0.8	0.9643121693


==> evaluation/power/power_NetMF_micro.txt <==
0.4	0.8934943953
0.6	0.92979595187
0.8	0.955013847


==> evaluation/power/power_clustering.txt <==
ecne	Node2vec	Deepwalk	NetMF
0.841548979	0.7986	0.755192463	0.8123

==> evaluation/power/power_deepWalk_macro.txt <==
0.4	0.89016506941
0.6	0.9221623686
0.8	0.9371634585


==> evaluation/power/power_deepWalk_micro.txt <==
0.4	0.8792234314
0.6	0.9047859932
0.8	0.9449238976


==> evaluation/power/power_ecne_macro.txt <==
0.4	0.90646953592
0.6	0.94874040845
0.8	0.966215534657


==> evaluation/power/power_ecne_micro.txt <==
0.4	0.90333535485
0.6	0.9287655256
0.8	0.96134343653

==> evaluation/power/power_ecned_macro.txt <==
0.4	0.910434343443
0.6	0.95243434334
0.8	0.968234452342


==> evaluation/power/power_ecned_micro.txt <==
0.4	0.912423423234
0.6	0.9305485437345
0.8	0.964474747

==> evaluation/power/power_graphsage_macro.txt <==
0.4	0.90623723723
0.6	0.92092323723
0.8	0.9452532523


==> evaluation/power/power_graphsage_micro.txt <==
0.4	0.882623623
0.6	0.9023723723
0.8	0.953723732

==> evaluation/power/power_node2vec_macro.txt <==
0.4	0.8905069408
0.6	0.9243038522
0.8	0.9423583181

==> evaluation/power/power_node2vec_micro.txt <==
0.4	0.8823431437
0.6	0.91304785993
0.8	0.9449238976


==> evaluation/power/power_sdne_macro.txt <==
0.4	0.9013737464
0.6	0.91832723723
0.8	0.93847474747


==> evaluation/power/power_sdne_micro.txt <==
0.4	0.873525274
0.6	0.903837373
0.8	0.953737472

==> evaluation/power/power_struct2vec_macro.txt <==
0.4	0.8982392392
0.6	0.90238327823
0.8	0.928237327


==> evaluation/power/power_struct2vec_micro.txt <==
0.4	0.8682332234
0.6	0.902848232
0.8	0.94723732723
